Computing Motion Plans for Assembling Particles with Global Control

We investigate motion planning algorithms for the assembly of shapes in the \emph{tilt model} in which unit-square tiles move in a grid world under the influence of uniform external forces and self-assemble according to certain rules. We provide several heuristics and experimental evaluation of their success rate, solution length, runtime, and memory consumption.

==> figures/figures/example_boards/preliminary.json <==
{
    "board": {
        "width": 15,
        "height": 15,
        "concrete": [
            [
                false,
                false,
                false,
                false,
                false,
                false,
                false,
                false,
                false,
                false,
                false,
                false,
                false,
                false,
                true
            ],
            [
                false,
                true,
                false,
                true,
                false,
                false,
                false,
                false,
                false,
                true,
                false,
                false,
                true,
                false,
                false
            ],
            [
                false,
                false,
                false,
                true,
                false,
                false,
                false,
                false,
                true,
                false,
                false,
                true,
                true,
                true,
                false
            ],
            [
                true,
                true,
                false,
                false,
                false,
                false,
                false,
                false,
                true,
                false,
                true,
                true,
                false,
                false,
                false
            ],
            [
                true,
                false,
                false,
                true,
                false,
                false,
                true,
                false,
                true,
                false,
                false,
                false,
                false,
                false,
                false
            ],
            [
                false,
                false,
                true,
                true,
                false,
                false,
                false,
                true,
                false,
                false,
                true,
                false,
                false,
                false,
                false
            ],
            [
                false,
                true,
                true,
                false,
                false,
                false,
                false,
                false,
                false,
                true,
                true,
                false,
                false,
                false,
                false
            ],
            [
                false,
                false,
                true,
                false,
                false,
                false,
                false,
                false,
                false,
                true,
                false,
                false,
                false,
                false,
                false
            ],
            [
                true,
                false,
                true,
                false,
                false,
                false,
                false,
                false,
                true,
                true,
                true,
                false,
                false,
                false,
                false
            ],
            [
                false,
                false,
                true,
                false,
                false,
                false,
                false,
                false,
                false,
                false,
                true,
                false,
                true,
                false,
                false
            ],
            [
                false,
                true,
                true,
                false,
                false,
                false,
                false,
                false,
                false,
                false,
                true,
                false,
                true,
                false,
                false
            ],
            [
                false,
                false,
                true,
                false,
                false,
                false,
                false,
                false,
                true,
                false,
                false,
                false,
                true,
                true,
                false
            ],
            [
                true,
                false,
                true,
                false,
                false,
                false,
                false,
                false,
                true,
                true,
                true,
                true,
                false,
                false,
                false
            ],
            [
                false,
                false,
                false,
                true,
                false,
                false,
                true,
                false,
                false,
                true,
                false,
                false,
                false,
                false,
                true
            ],
            [
                false,
                true,
                false,
                false,
                false,
                true,
                true,
                true,
                false,
                false,
                false,
                true,
                true,
                false,
                false
            ]
        ],
        "tiles": [
            {
                "x": 1,
                "y": 5,
                "color": "#0000ff",
                "glues": [
                    null,
                    null,
                    null,
                    null
                ],
                "is_concrete": false
            },
            {
                "x": 1,
                "y": 6,
                "color": "#ffff00",
                "glues": [
                    null,
                    null,
                    null,
                    null
                ],
                "is_concrete": false
            },
            {
                "x": 2,
                "y": 6,
                "color": "#0000ff",
                "glues": [
                    null,
                    null,
                    null,
                    null
                ],
                "is_concrete": false
            },
            {
                "x": 6,
                "y": 12,
                "color": "#0000ff",
                "glues": [
                    null,
                    null,
                    null,
                    null
                ],
                "is_concrete": false
            }
        ],
        "glueRules": {
            "rules": [],
            "class": "ReflexiveGlueRules"
        }
    },
    "target_shape": {
        "tiles": [
            {
                "x": 9,
                "y": 5,
                "color": "#FFFF00",
                "glues": [
                    null,
                    null,
                    null,
                    null
                ],
                "is_concrete": false
            },
            {
                "x": 10,
                "y": 5,
                "color": "#FFFF00",
                "glues": [
                    null,
                    null,
                    null,
                    null
                ],
                "is_concrete": false
            },
            {
                "x": 8,
                "y": 5,
                "color": "#FFFF00",
                "glues": [
                    null,
                    null,
                    null,
                    null
                ],
                "is_concrete": false
            },
            {
                "x": 9,
                "y": 4,
                "color": "#FFFF00",
                "glues": [
                    null,
                    null,
                    null,
                    null
                ],
                "is_concrete": false
            }
        ]
    }
}
